Signs of environmental effects on star-forming galaxies in the Spiderweb protocluster at z=2.16

We use multi-object near-infrared (NIR) spectroscopy with VLT/KMOS to investigate the role of the environment in the evolution of the ionized gas properties of narrow-band selected H$\alpha$ emitters (HAEs) in the Spiderweb protocluster at $z=2.16$. Based on rest-frame optical emission lines, H$\alpha$ and [NII]$\lambda$6584, we confirm the cluster membership of 39 of our targets (i.e. 93% success rate), and measure their star-formation rates (SFR), gas-phase oxygen abundances and effective radius. We parametrize the environment where our targets reside by using local and global density indicators based on previous samples of spectroscopic and narrow-band cluster members. We find that star-forming galaxies embedded in the Spiderweb protocluster display SFRs compatible with those of the main sequence and morphologies comparable to those of late-type galaxies at $z=2.2$ in the field. We also report a mild gas-phase metallicity enhancement ($0.6\pm0.3$ dex) at intermediate stellar masses. Furthermore, we identify two UVJ-selected quiescent galaxies with residual H$\alpha$-based star formation and find signs of extreme dust obscuration in a small sample of SMGs based on their FIR and H$\alpha$ emission. Interestingly, the spatial distribution of these objects differs from the rest of HAEs, avoiding the protocluster core. Finally, we explore the gas fraction-gas metallicity diagram for 7 galaxies with molecular gas masses measured by ATCA using CO(1-0). In the context of the gas-regulator model, our objects are consistent with relatively low mass-loading factors, suggesting lower outflow activity than field samples at the cosmic noon and thus, hinting at the onset of environmental effects in this massive protocluster.

==> Appendix_tables.txt <==

\begin{appendix}

\section{Data table and Rotation curves}
\label{A:app}
\label{T:imaging}


\begin{table*}[h!]
\centering
\caption{General properties of the cluster galaxies that entered our TFR analysis (i.e. regular and affected). IDs, J2000 coordinates, redshift, BRI absolute magnitudes in the AB system, extinction in B-band, effective radius in the z-band, logarithmic stellar mass, star formation rate, maximun rotation velocity, and asymmetry index.}

\begin{tabular}{ccccccccccccc}
\hline
\noalign{\vskip 0.1cm}
ID & RA & DEC & $z$ & $M_{B}$ & $M_{Rc}$ & $M_{Ic}$ & $A_{B}$ & $R_{e}$ & $\log{M_{\ast}}$ & SFR & $V_{max}$ & $A$   \\
   & (hh:mm:ss)  & (dd:mm:ss.s) &     & (mag) & (mag) & (mag) & (mag) & (kpc) & & ($M_{\odot}/yr$) & (km/s) &  \\
\noalign{\vskip 0.1cm}
\hline 
\hline 
\noalign{\vskip 0.2cm}
17 & 13:48:29.2 & -11:34:39.1 & 0.4195 & -21.92 & -22.82 & -23.25 & -0.21 & 10.93 & 10.93 & 10.6 & 249.7$\pm$7.9  & 12.8  \\
22 & 13:48:13.6 & -11:37:12.3 & 0.4457 & -20.62 & -21.57 & -22.01 & -0.67 & 5.49  & 10.46 & 3.6  & 204.7$\pm$12.4 & 22.8  \\
25 & 13:48:17.9 & -11:38:27.4 & 0.4609 & -20.58 & -21.17 & -21.41 & -1.22 & 5.58  & 10.18 & 18.1 & 196.1$\pm$4.0  & 3.2   \\
32 & 13:47:36.9 & -11:36:07.5 & 0.4551 & -20.01 & -20.43 & -20.58 & -0.16 & 5.79  & 9.61  & 1.9  & 128.9$\pm$7.5  & 8.4   \\
35 & 13:47:47.0 & -11:37:31.7 & 0.4488 & -21.90 & -22.64 & -23.00 & -0.36 & 10.40 & 10.73 & 11.5 & 337.2$\pm$14.1 & 21.4  \\
37 & 13:47:28.9 & -11:38:12.7 & 0.4700 & -20.42 & -20.75 & -20.85 & -0.25 & 5.77  & 9.58  & -    & 138.3$\pm$3.9  & 11.6  \\
39 & 13:47:39.3 & -11:39:20.7 & 0.4521 & -20.45 & -21.05 & -21.33 & -0.59 & 6.66  & 9.95  & 2.9  & 148.1$\pm$2.8  & 11.5  \\ 
3  & 13:47:04.2 & -11:51:50.2 & 0.4619 & -21.33 & -22.18 & -22.56 & -0.32 & 5.46  & 10.8  & 4.5  & 259.4$\pm$11.9 & 16.3  \\
13 & 13:47:09.9 & -11:57:22.9 & 0.4306 & -20.77 & -21.51 & -21.81 & -0.28 & 4.36  & 10.2  & 2.3  & 225.4$\pm$7.9  & 16.4  \\
15 & 13:46:34.7 & -11:51:30.2 & 0.4615 & -20.96 & -21.62 & -21.90 & -0.70 & 7.04  & 10.32 & 10.1 & 132.2$\pm$6.2  & 11.7  \\
18 & 13:46:19.9 & -11:53:00.0 & 0.4683 & -20.32 & -21.38 & -21.86 & -0.60 & 4.45  & 10.55 & 1.2  & 190.9$\pm$18.5 & 8.1   \\
20 & 13:46:30.8 & -11:53:43.0 & 0.4802 & -20.91 & -21.67 & -21.98 & -0.28 & 5.78  & 10.52 & 14.5 & 129.0$\pm$9.7  & 10.0  \\
21 & 13:46:30.6 & -11:53:55.8 & 0.4733 & -21.26 & -22.15 & -22.54 & -0.56 & 8.95  & 10.85 & -    & 256.1$\pm$10.2 & 14.7  \\
26 & 13:46:32.3 & -11:55:49.9 & 0.4555 & -20.17 & -20.73 & -20.94 & -0.47 & 3.20  & 9.91  & 3.14 & 105.3$\pm$3.5  & 22.5  \\
27 & 13:46:28.3 & -11:56:52.7 & 0.4461 & -20.05 & -20.83 & -21.19 & -0.33 & 6.38  & 10.03 & 1.39 & 161.1$\pm$19.0 & 10.0  \\
28 & 13:46:37.3 & -11:57:16.6 & 0.4473 & -20.06 & -20.80 & -21.12 & -0.31 & 5.28  & 10.02 & 1.58 & 215.3$\pm$9.4  & 16.4  \\
37 & 13:46:51.6 & -11:47:24.1 & 0.4482 & -20.54 & -21.15 & -21.44 & -0.17 & 6.95  & 10.02 & -    & 138.8$\pm$12.6 & 20.1  \\
50 & 13:46:16.2 & -11:47:01.6 & 0.4604 & -20.36 & -21.13 & -21.44 & -0.16 & 2.11  & 10.26 & 5.17 & 165.9$\pm$4.6  & 11.5  \\
52 & 13:46:36.1 & -11:47:46.7 & 0.4695 & -20.65 & -21.39 & -21.70 & -0.56 & 5.14  & 10.43 & 3.85 & 218.6$\pm$5.8  & 4.0   \\
\noalign{\vskip 0.2cm}
\hline 
\noalign{\vskip 0.2cm}
24 & 13:48:09.4 & -11:38:04.8 & 0.4690 & -20.69 & -21.24 & -21.46 & -0.45 & 4.09  & 10.15 & -    & 127.3$\pm$8.1  & 29.6  \\
9o & 13:46:56.7 & -11:55:37.5 & 0.4435 & -20.92 & -21.98 & -22.46 & -0.18 & 4.75  & 10.82 & 5.78 & 125.4$\pm$6.0  & 27.7  \\
16 & 13:46:30.7 & -11:52:06.0 & 0.4717 & -20.24 & -20.85 & -21.09 & -0.41 & 5.74  & 10.08 & 3.75 & 117.1$\pm$6.5  & 30.7  \\
42 & 13:46:15.5 & -11:42:48.8 & 0.4538 & -19.72 & -20.54 & -20.88 & -0.17 & 4.62  & 10.06 & -    & 151.4$\pm$76.0 & 33.0  \\
\noalign{\vskip 0.2cm}
\hline 
\noalign{\vskip 0.2cm}
\label{T:tabtop}
\end{tabular}
\end{table*}



\begin{table*}[h!]
\centering
\caption{General properties of the field galaxies that entered our TFR analysis (i.e. regular and affected). IDs, J2000 coordinates, redshift, BRI absolute magnitudes in the AB system, extinction in B-band, effective radius in the z-band, logarithmic stellar mass, star formation rate, maximun rotation velocity, and asymmetry index.}

\begin{tabular}{ccccccccccccc}
\hline
\noalign{\vskip 0.1cm}
ID & RA & DEC & $z$ & $M_B$ & $M_{Rc}$ & $M_{Ic}$ & $A_B$ & $R_e$ & $\log{M_{\ast}}$ & SFR & $V_{max}$ & $A$   \\
   & (hh:mm:ss)  & (dd:mm:ss.s) &     & (mag) & (mag) & (mag) & (mag) & (kpc) & & ($M_\odot$) & (km/s) &  \\
\noalign{\vskip 0.1cm}
\hline 
\hline 
\noalign{\vskip 0.2cm}
2    & 13:48:18.9 & -11:44:21.9 & 0.3834 & -19.60 & -20.50 & -20.88 & -0.37 & 1.39  & 9.94  & 1.1  & 105.9$\pm$6.8   & 3.5   \\
18   & 13:48:16.2 & -11:35:09.5 & 0.5326 & -21.12 & -22.00 & -22.36 & -0.44 & 3.21  & 10.86 & 14.6 & 235.9$\pm$18.0  & 24.6  \\
20p  & 13:48:11.7 & -11:35:45.2 & 0.7878 & -20.29 & -21.24 & -21.65 & -0.59 & 4.82  & 10.61 & -    & 195.2$\pm$38.0  & 5.1   \\
47p  & 13:47:42.1 & -11:44:46.0 & 0.5380 & -21.37 & -21.92 & -22.14 & -0.41 & 6.53  & 10.56 & 14.4 & 243.9$\pm$22.7  & 16.8  \\
6    & 13:46:51.7 & -11:53:48.8 & 0.4935 & -21.08 & -21.98 & -22.36 & -0.85 & 5.48  & 10.78 & -    & 201.3$\pm$6.1   & 6.5   \\
17   & 13:46:15.3 & -11:52:24.2 & 0.4007 & -19.72 & -20.31 & -20.57 & -0.78 & 5.13  & 9.73  & -    & 175.1$\pm$6.8   & 13.6  \\
19b  & 13:46:28.9 & -11:53:19.6 & 0.3701 & -20.45 & -19.90 & -20.93 & -0.31 & 3.31  & 9.85  & 0.6  & 124.2$\pm$25.6  & 10.0  \\ 
33m  & 13:47:13.6 & -11:45:51.9 & 0.3998 & -20.34 & -21.17 & -21.53 & -0.56 & 4.01  & 10.13 & 2.1  & 145.9$\pm$38.4  & 18.9  \\
36mp & 13:46:57.5 & -11:47:00.3 & 0.3284 & -19.27 & -19.74 & -19.96 & -0.13 & 3.20  & 9.33  & -    &  85.2$\pm$2.6   & 3.2   \\
48   & 13:46:32.5 & -11:46:19.1 & 0.3676 & -21.15 & -22.02 & -22.39 & -0.24 & 6.52  & 10.55 & 3.3  & 280.5$\pm$7.2   & 17.0  \\
\noalign{\vskip 0.2cm}
\hline 
\noalign{\vskip 0.2cm}
8  & 13:48:21.5 & -11:46:54.8 & 0.5240 & -20.73 & -21.48 & -21.77 & -1.39 & 8.10  & 10.15 & 8.5  & 241.5$\pm$22.6  & 47.5  \\
10 & 13:48:32.2 & -11:47:51.9 & 0.5339 & -21.32 & -21.87 & -22.09 & -0.17 & 4.40  & 10.82 & 24.4 & 192.0$\pm$31.8  & 43.4  \\
36 & 13:47:46.7 & -11:38:03.4 & 0.3696 & -20.10 & -20.83 & -21.19 & -0.31 & 4.90  & 10.08 & -    & 156.2$\pm$11.4  & 26.8  \\
43 & 13:47:31.5 & -11:43:24.7 & 0.5337 & -20.55 & -20.82 & -20.93 & -0.35 & 2.50  & 10.06 & 3.6  & 114.9$\pm$5.4   & 30.6  \\
29 & 13:46:50.1 & -11:42:04.2 & 0.3994 & -20.80 & -21.57 & -21.92 & -0.07 & 4.34  & 10.15 & -    & 191.5$\pm$91.6  & 34.9  \\
35 & 13:47:02.9 & -11:46:38.6 & 0.3679 & -20.38 & -21.26 & -21.64 & -0.58 & 5.47  & 10.82 & 1.6  & 191.7$\pm$19.6  & 37.1  \\
49 & 13:46:31.5 & -11:46:42.8 & 0.3515 & -20.37 & -20.96 & -21.22 & -0.30 & 3.32  & 10.08 & 1.8  & 111.2$\pm$12.2  & 25.6  \\
5  & 13:46:56.0 & -11:53:10.7 & 0.3990 & -21.29 & -22.35 & -22.80 & -0.71 & 6.42  & 10.06 & -    & 235.5$\pm$66.9  & 38.0  \\
\noalign{\vskip 0.2cm}
\hline 
\noalign{\vskip 0.2cm}
\label{T:tabtop2}
\end{tabular}
\end{table*}



==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
